A simple abstraction of arrays and maps by program translation

We present an approach for the static analysis of programs handling arrays, with a Galois connection between the semantics of the array program and semantics of purely scalar operations. The simplest way to implement it is by automatic, syntactic transformation of the array program into a scalar program followed analysis of the scalar program with any static analysis technique (abstract interpretation, acceleration, predicate abstraction,.. .). The scalars invariants thus obtained are translated back onto the original program as universally quantified array invariants. We illustrate our approach on a variety of examples, leading to the " Dutch flag " algorithm.

==> array_copy_cpachecker.txt <==
int main() {
  int n, a, b, x, y;
  if (0 <= x && x < n && 0 <= y && y < n && x==y) {
    for(int i=0; i<n; i++) {
      int tmp; if (x==i) tmp=a; if (y==i) b=tmp; }
    assert(a==b);                                         } }



==> array_copy_transformed.txt <==
  int n, a, b, x, y, tmp;
  assume(0 <= x && x < n && 0 <= y && y < n);
  for(int i=0; i<n; i++) { if (x==i) tmp=a; if (y==i) b=tmp; }




==> array_init_2d_transformed.txt <==
void array_init_2d(int m, int n, int a, int v, int x, int y) {
  assume(x >= 0 && x < m);
  assume(y >= 0 && y < n);
  for(int i=0; i<m; i++) {
    for(int j=0; j<n; j++) {
      if (x==i && y==j) a = v;
    }
  }
}


==> array_init_2d_transformed2.txt <==
void array_init_2d(int m, int n, int a, int v, int x, int y) {
  assume(x >= 0 && x < m);
  assume(y >= 0 && y < n);
  for(int i=0; i<m; i++)  innerloop(n, a, v, x, y, i);       }
void inner_loop(int n, int a, int v, int x, int y, int i) {
  for(int j=0; j<n; j++)  if (x==i && y==j) a = v;        }


==> main.txt <==
A simple abstraction of arrays and maps by
program translation
David Monniaux and Francesco Alberti
CNRS / VERIMAG

Abstract. We present an approach for the static analysis of programs
handling arrays, with a Galois connection between the semantics of the
array program and semantics of purely scalar operations.
The simplest way to implement it is by automatic, syntactic transformation of the array program into a scalar program followed analysis of the
scalar program with any static analysis technique (abstract interpretation, acceleration, predicate abstraction. . . ). The scalars invariants thus
obtained are translated back onto the original program as universally
quantified array invariants.
We illustrate our approach on a variety of examples, leading to the
“Dutch flag” algorithm.

1

Introduction

Static analysis aims at automatically discovering “interesting” program properties, which may help in proving the correctness of programs. Traditionally, static
analysis has focused on dataflow properties (e.g. “can this pointer be null?”),
then on numerical properties (e.g. “2x + y ≤ 45 at every iteration of this loop”).
Analyzing array programs The analysis of programs operating over arrays has
´e static analyzer,1 based
proved a special challenge. For instance, the Astre
on abstract interpretation and commercially used in the avionics, automotive
and other industries, supports arrays simplistically: for a given array it either
“smashes” all array cells into a single abstract value (“smashing”), or expands an
array of n cells into n variables; in many cases it is necessary to fully unroll loops
operating over an array in order to prove the desired property. This is possible
´e targets safety-critical embedded systems where array sizes are
since Astre
typically fixed at system design and dynamic memory allocation is prohibited.
In general, however, analyzing arrays programs entails exhibiting inductive
loop invariants with universal quantification over array indices. Neither smashing
nor expansion2 can prove that a simple initialization loop truly does work:
Listing 1.1. Simple array initialization
i n t t [ n ] ; f o r ( i n t i = 0 ; i <n ; i ++) t [ i ] = 0 ;
1
2

[15,7,6] http://www.astree.ens.fr http://absint.de/astree/
Unless n is fixed, not too large, and one unrolls the loop n times.

To derive the postcondition ∀k.0 ≤ k < n → t[k] = 0, one uses the loop invariant
(in the Floyd-Hoare sense) 0 ≤ i ≤ n ∧ ∀k.0 ≤ k < i → t[k] = 0. The 0 ≤ i ≤ n
part (or generalizations, e.g., filling the upper triangular part of a matrix) can be
automatically inferred by many existing numeric analysis techniques. In contrast,
the ∀k.0 ≤ k < i → t[k] = 0 part is trickier and is the focus of this article.
Contribution We propose a generic method for analyzing array programs, which
can be implemented i) as a normal abstract domain ii) or by translating the
program with arrays into a scalar program (a program without arrays), analyzing this program by any method producing invariants (back-end), and then
recovering the array properties. Its precision depends on the back-end analysis.
Our method has tunable precision and is formalized by Galois connections [13].
Our approach, contrary to most others, is not guided by a target property
(here ∀k.0 ≤ k < n → t[k] = 0), though it can take advantage of it. It can
therefore be used to supply information to the end-user “what does this program
do?” as opposed to be useful only for proving properties.
We demonstrate the flexibility of our approach on examples, using the acceleration procedure Flata, the abstract interpreter ConcurInterproc and
CPAChecker as back-ends.
We also show a form of completeness: for any loop-free program, the precision
of the analysis can be chosen so that it is exact with respect to universally
quantified array properties (§4.3).
Our approach also applies to general maps keys → values, though certain
optimizations apply only to totally ordered index types.
Contents Section 2 presents our transformation and analysis framework on examples. Section 3 discusses the Galois connections, and section 4 gives the formal
definition of our transformation algorithm and associated correctness and partial
completeness proofs. We finish with related work and conclusion.
Proofs in appendix.

2

A program transformation, with examples

Our program transformation consists in i) a replacement of reads and writes parameterized by a number of distinguished indices, formalized in section 4 ii) optionally, some “focusing” on a subset of index values iii) for certain backends
(ConcurInterproc), the addition of observer variables implementing a form
of partitioning. Let us see it applied to examples.
2.1

Sentinel
Listing 1.2. A “sentinel value” marks the penultimate array cell

c o n s t i n t N= 1 0 0 0 ; i n t i = 0 , t [N] ;
i n i t i a l i z e (N, t ) ; t [N−2] = −1;
while ( t [ i ] >=0) i ++;

Obviously to us humans, this program cannot crash with an array access out of
bounds, and the final value of i is, at most, 998 (its value depends on how the
“ initialize ” procedure works). How can we obtain this result automatically?
Let x be a symbolic constant in {0, . . . , N − 1}. We abstract array t by the
single cell t [x], represented by variable tx: reads and writes at position x in
t translates to reads and writes to variable tx and reads and writes at other
positions are ignored. Program 1.2 is thus abstracted as:3
c o n s t i n t N=1000 , x = random ( ) ; assume ( x >= 0 && x < N) ;
i n t i = 0 , t x = random ( ) ; i f (N−2 == x ) t x =−1;
while ( 1 ) { i n t read = random ( ) ; i f ( i == x ) { read = t x ; }
i f ( read < 0 ) { break ; } i = i + 1 ;
}

Flata [9,27] can compute an exact input/output relation of this program
(to demonstrate generality, we left N unfixed and replaced N−2 by a parameter
p; we thus use a precondition 0 ≤ x < N ∧ 0 ≤ p < N ):
(p = x ∧ i ≤ x − 1 ∧ i ≥ 0 ∧ N ≥ x + 1) ∨ (i = x ∧ i ≥ 0 ∧ N ≥ p + 1 ∧ i ≤ p − 1)∨
(x ≥ p + 1 ∧ i ≤ x − 1 ∧ i ≥ 0 ∧ N ≥ x + 1 ∧ p ≥ 0) ∨ (i = x ∧ i ≤ N − 1 ∧ i ≥ p + 1 ∧ p ≥ 0)∨
(i ≥ x + 1 ∧ N ≥ p + 1 ∧ i ≤ N − 1 ∧ x ≤ p − 1 ∧ x ≥ 0)∨
(i ≤ x − 1 ∧ i ≥ 0 ∧ N ≥ p + 1 ∧ x ≤ p − 1)∨
(i = x ∧ i = p ∧ i ≥ 0 ∧ i ≤ N − 1) ∨ (x ≥ p + 1 ∧ i ≥ x + 1 ∧ i ≤ N − 1 ∧ p ≥ 0)

(F )

Note that our abstraction is valid whatever the value of x. This means that
(i, p, N ) should be a solution of N > 0 ∧ ∀x (0 ≤ x < N ⇒ F ). One can check
that this quantified formula entails i ≤ p.
Arguably, we have done too much work: the only cell in the array whose
content matters much is at index p (N−2 in the original program). Running
Flata with x = p yields a postcondition implying i ≤ p. Again, this is sound,
because any choice of x yields a valid postcondition on (i, p).
2.2

Matrix initialization
Listing 1.3. Initialization of m × n matrix a with value v

void a r r a y i n i t 2 d ( i n t m, i n t n , i n t a [m] [ n ] , i n t v ) {
f o r ( i n t i = 0 ; i < m; i ++) {
f o r ( i n t j = 0 ; j < n ; j ++) a [ i ] [ j ] = v ;
} }

Again, we consider cell a[x, y], where 0 ≤ x < m and 0 ≤ y < n, and
disregard all other cells. One should not convert this procedure into a single
control-flow graph, because the resulting numerical transition system does not
have the “flat” structure expected by Flata [10]. Instead, one must encode the
inner loop as a separate procedure:
void a r r a y i n i t 2 d ( i n t m, i n t n , i n t a , i n t v , i n t x , i n t y ) {
assume ( x >= 0 && x < m) ;
assume ( y >= 0 && y < n ) ;
f o r ( i n t i = 0 ; i <m; i ++) i n n e r l o o p ( n , a , v , x , y , i ) ;
}
void i n n e r l o o p ( i n t n , i n t a , i n t v , i n t x , i n t y , i n t i ) {
f o r ( i n t j = 0 ; j <n ; j ++) i f ( x== i && y== j ) a = v ;
}
3

We have left out, for the sake of brevity, tests for array accesses out of bounds.

Flata then computes the exact input-output relation of inner loop, and finally
the exact input-output relation of array init 2d :
(x = 0∧m = 1∧a = v∧y ≥ 0∧n ≥ y+1)∨(a = v∧x ≥ 1∧y ≥ 0∧m ≥ x+1∧n ≥ y+1)∨
(n = 1∧x = 0∧y = 0∧a = v∧m ≥ 2)∨(x = 0∧a = v∧y ≥ 0∧m ≥ 2∧n ≥ 2∧n ≥ y+1)

Each disjunct implies a = v, i.e., the final value of a[x, y] is v. Again, because
(x, y) are symbolic constants with no assumption except that they are valid
indices for a, this proves that all cells contain v. Assuming 0 ≤ x < m∧0 ≤ y < n
this formula may indeed be simplified automatically into a = v.4
2.3

Slice initialization

Listing 1.4. Initialize a[low . . . high − 1] to v
void s l i c e i n i t ( i n t n , i n t a [ n ] , i n t low , i n t high , i n t v ) {
f o r ( i n t i =low ; i <high ; i ++) a [ i ] = v ;
}

Again, we transform the program using a single index:
f o r ( i n t i =low ; i <high ; i ++) i f ( x == i ) a = v ;

Flata produces as postcondition (assuming 0 ≤ x < n ∧ 0 ≤ low ≤ high ≤ n):
(high = low ∧ a = a ∧ high ≥ 0 ∧ n ≥ high ∧ n ≥ x + 1 ∧ x ≥ 0)∨
(a = v ∧ low ≤ x ∧ n ≥ high ∧ high ≥ x + 1 ∧ low ≥ 0)∨
(a = a ∧ n ≥ high ∧ high ≥ low + 1 ∧ low ≥ x + 1 ∧ x ≥ 0)∨
(a = a ∧ high ≤ x ∧ n ≥ x + 1 ∧ high ≥ low + 1 ∧ low ≥ 0)

(1)

Again, under the assumptions 0 ≤ x < n and 0 ≤ low ≤ high ≤ n, this
formula is equivalent to: ((low ≤ x < high) → a = v) ∧ (¬(low ≤ x < high) →
a = a). Thus by quantification, the expected outcome:
(∀x ∈ [low , high) a [x] = v) ∧ (∀x ∈
/ [low , high) → a [x] = a[x])
2.4

(2)

Array copy

Listing 1.5. Copy array a into array b
void a r r a y c o p y ( i n t n , i n t a [ n ] , i n t b [ n ] ) {
f o r ( i n t i = 0 ; i <n ; i ++) b [ i ] = a [ i ] ;
}

Take a single cell a[x] in a and a single cell b[y] in b; after transformation:
i n t n , a , b , x , y , tmp ;
assume ( 0 <= x && x < n && 0 <= y && y < n ) ;
f o r ( i n t i = 0 ; i <n ; i ++) { i f ( x== i ) tmp=a ; i f ( y== i ) b=tmp ; }

Flata Flata yields: (y ≥ x + 1 ∧ n ≥ y + 2 ∧ x ≥ 0) ∨ (n = y + 1 ∧ y ≥
x + 1 ∧ x ≥ 0) ∨ (n = x + 1 ∧ y ≥ 0 ∧ y ≤ x − 1) ∨ (y ≥ 0 ∧ y ≤ x − 1 ∧ n ≥
x + 2) ∨ (y = x ∧ b = a ∧ n ≥ x + 2 ∧ x ≥ 0) ∨ (y = x ∧ b = a ∧ n = x + 1 ∧ x ≥ 0).
Assuming 0 ≤ x < n ∧ 0 ≤ y < n, this is equivalent to x = y → a = b. Thus by
quantification, ∀x, y.x = y → a[x] = b[y], simplifiable into ∀x.a[x] = b[x].
4

We implemented a simplification algorithm for quantifier-free Presburger arithmetic
inspired by [37] so as to understand the output of Flata and ConcurInterproc.

Software model checking Many software model checkers, including CPAChecker5 ,
do not handle universally quantified array properties; yet we can use them as
back-end analyses! We translate the target property (here ∀x.0 ≤ x < n →
a[x] = b[x]) into a precondition x = y and an assertion on the postcondition
a = b. CPAChecker then proves the property.6
i n t main ( ) {
int n , a , b , x , y ;
i f ( 0 <= x && x < n && 0 <= y && y < n && x==y ) {
f o r ( i n t i = 0 ; i <n ; i ++) {
i n t tmp ; i f ( x== i ) tmp=a ; i f ( y== i ) b=tmp ; }
a s s e r t ( a==b ) ;

2.5

} }

In-place array reversal
Listing 1.6. Array reversal

void a r r a y r e v e r s e i n p l a c e ( i n t n , c o n t e n t s t [ n ] ) {
i n t i =0 , j =n−1;
while ( i < j ) {
c o n t e n t s tmp1 = t [ i ] , tmp2 = t [ j ] ;
t [ i ] = tmp2 ; t [ j ] = tmp1 ;
i ++; j −−;
} }

For this program, we need to distinguish the initial values in the array from
the values during the computation (which finally yield the final values). We use
three indices 0 ≤ x < n, 0 ≤ y ≤ z < n: a is the initial value of t[x], b the current
value of t[y], c the current value of t[z].
For each read, we check if the index of the read is equal to y (respectively,
z) and return b (respectively, c) if this is the case. If the index is equal to both
y and z, it is sound to return either b or c; we chose to return b. For each write,
we test if the index is equal to y, in which case we write to b, and equal to z, in
which case we write to c. If it is equal to both y and z, we write to both b and c.
Listing 1.7. Array reversal, transformed
contents a , b , c ;
i n t x , y , z , i =0 , j =n−1;
i f ( y == x ) b = a ;
i f ( z == x ) c = a ;
while ( i < j ) { c o n t e n t s tmp1 , tmp2 ;
i f ( i == y ) tmp1 = b ; e l s e i f ( i ==
i f ( j == y ) tmp2 = b ; e l s e i f ( j ==
i f ( i == y ) b = tmp2 ;
i f ( i == z ) c
i f ( j == y ) b = tmp1 ;
i f ( j == z ) c

z ) tmp1 = c ;
z ) tmp2 = c ;
= tmp2 ;
= tmp1 ;
i ++; j −−; }

Flata Flata takes 480 s7 to process this program, and outputs an input-output
relation φ in disjunctive normal form with 292 disjuncts (not reprinted). The
output formula is very complicated, with explicit enumeration of many particular
5
6
7

http://cpachecker.sosy-lab.org/
scripts/cpa.sh -predicateAnalysis after preprocessing with assert.h
All timings using one core of a 2.4 GHz Intel
CoreTM i3 running 32-bit Linux.

cases; the reason for the slowness and the size of the output formula seems to be
that Flata explicitly enumerates many cases up to saturation, with no attempt
at intermediate simplifications. We shall now explain what this formula entails.
Let U be 0 ≤ x, y, z < n ∧ y + z = n − 1. Let U< be U ∧ y < z ∧ z =
x ∧ y + z = n − 1, then φ ∧ U< is equivalent to a = b ∧ U< . This means
that under the precondition U< , Prog. 1.7 has exact postcondition a = b. By
universal quantification, this means that ∀x, y, z.U< → t[x] = t [y], where t is
the input array to Prog. 1.6 and t the output. This formula may be simplified
into ∀x.0 ≤ x ∧ 2x ≤ n − 2 → t[x] = t [n − 1 − x]; We can obtain similar formulas
for the cases y > z and y = z. The three cases can can be summarized into
∀x.0 ≤ x < n → t[x] = t [n − 1 − x]

(3)

Flata, focused The above execution time and the complexity of the resulting
formula seem excessive, if all that matters is when (x = y ∨x = z)∧y +z = n−1.
Indeed, some easy static analysis (by Flata or another tool) shows that the array
accesses within the loop are done at indices i and j that satisfy 0 ≤ i ≤ j < n
and i + j = n − 1. Such a pre-analysis suggests to target the main analysis to
two positions t[y] and t[z] in the current array, satisfying 0 ≤ y ≤ z < n and
y + z = n − 1. The only positions a[x] that matter in the original array are those
that can be read precisely, that is, x = y and x = z.
We therefore re-run the analysis with precondition U : (0 ≤ y ≤ z < n∧y+z =
n − 1 ∧ x = y). Flata runs for 6 s and outputs a formula with 8 disjuncts, with
a = c in all disjuncts. We thus have proved that ∀x, y, z.U → t[x] = t [z], which
can be simplified into ∀z.2z ≥ n − 1 ∧ z < n → t [z] = t[n − 1 − z].
We may also run with the precondition, (0 ≤ y ≤ z < n∧y+z = n−1∧x = z)
and get the remainder of the cases to conclude as in Formula 3.
To summarize, when the exact analysis of the transformed program (that
is, an exact analysis in the back-end) is too costly, one may choose to focus
the analysis by restricting the range of the indices (x, y, z, . . . ) to some area U
considered to be “meaningful”, for instance obtained by pre-analysis of the relationships between the indices of the array accesses in the program. This is sound,
since the quantification in the resulting formula is over the indices satisfying U .
Thus, a bad choice for U may only result in a sound, but uninteresting invariant
(the worst case is to take an unsatisfiable U : we then obtain a formula talking
about an empty set of positions in the arrays, thus a tautology).
ConcurInterproc, focused Interproc8 applies classical abstract interpretation
(Kleene iteration accelerated with widenings, with possible narrowing iterations)
over a variety of numerical abstract domains provided by the Apron [29] library9
(intervals, “octagons” [36], convex polyhedra [22,12]. . . ).
ConcurInterproc10 extends it to concurrency (which we will not use here)
and partitioning of the state space according to enumerated types, including
8
9
10

http://pop-art.inrialpes.fr/people/bjeannet/bjeannet-forge/interproc/
http://apron.cri.ensmp.fr/library/
http://pop-art.inrialpes.fr/interproc/concurinterprocweb.cgi

Booleans. In a nutshell, while Interproc assigns a single abstract element
(product of intervals, octagon, polyhedron) to each program location, ConcurInterproc attaches 2n abstract elements, where n is the number of Booleans
(or,more generally, one per concrete instantiation of the enumerated variables).
In order to achieve this at reasonable cost, the BDDApron library uses a compact representation, where identical abstract elements are shared and the associated set of concrete instantiations is represented by a binary decision diagram.
Program 1.7 contains no Boolean variable (or of any other enumerated type),
thus directly applying ConcurInterproc over it will yield one convex polyhedron at the end; yet we need to express a disjunction of such polyhedra (e.g.
there is the case where x = y, and the case where x = y, which may be subdivided into x < y and y < z). Furthermore, inside the loop one would have to
distinguish i < y, i = y, i > y. This is where, in other analysis of array properties
by abstract interpretation [21,23,38,39,16] one introduces “slices” or “segments”
of programs, often according to syntactic criteria. In our case, we wish to distinguish certain locations in the array (or combinations of several locations, as
here with three indices x, y, z) according to more semantic criteria.
Our solution is to introduce observer variables, which are written to but
never read and whose final value is discarded, but which will guide the analysis
and the partitioning performed. Here, we choose to have one flag variable per
access, initially set to “false”, and set to “true” when the access has taken place.
As previously, we use a precondition y + z = n − 1 ∧ x = z.
Listing 1.8. Array reversal, transformed and instrumented
contents a , b , c ;
int x , y , z ;
bool y0 , z0 , y1 , z1 , y2 , z2 , y3 , z3 , y4 , z4 ;
x0=y0=y1=z1=y2=z2=y3=z3=y4=z4= f a l s e ;
i n t i =0 , j =n−1;
assume ( y+z == n−1) ; assume ( x==z ) ;
i f ( y == x ) { b = a ; y0 = t r u e ; } i f
while ( i < j ) {
c o n t e n t s tmp1 , tmp2 ;
i f ( i == y ) {tmp1 = b ; y1 = t r u e ; }
i f ( j == y ) {tmp2 = b ; y2 = t r u e ; }
i f ( i == y ) {b = tmp2 ; y3 = t r u e ; }
i f ( j == y ) {b = tmp1 ; y4 = t r u e ; }
i ++; j −−;

( z == x ) { c = a ; z0 = t r u e ; }
else
else
if ( i
if ( j

i f ( i == z )
i f ( j == z )
== z ) {c =
== z ) {c =

{tmp1
{tmp2
tmp2 ;
tmp1 ;

= c;
= c;
z3 =
z4 =

z1 = t r u e ; }
z2 = t r u e ; }
true ;}
true ;}
}

ConcurInterproc, within 0.16 s, concludes that a = b.
2.6

Dutch national flag

Quicksort is a divide-and-conquer sorting algorithm: pick a pivot, swap array
cells until the array is divided into two areas: elements less than the pivot, and
elements greater than or equal to it; then recurse in both areas. An improvement,
in case many elements may be identical, is to swap the array into three areas:
elements less than the pivot, equal to it, and greater than it, and recurse in the
“less” and “greater” areas. This three-way partition is equivalent to the “Dutch
national flag problem” [18, ch. 14], of swapping pebbles of colors red, white and
blue (corresponding to “less”, “equal” and “greater”) into three segments.

Listing 1.9. Dutch flag11
void t h r e e W a y P a r t i t i o n ( i n t data [ ] , i n t s i z e , i n t low , i n t high ) {
i n t p = −1, q = s i z e ;
for ( int i = 0; i < q ; ) {
i f ( data [ i ] < low ) {swap(& data [ i ] , &data [++p ] ) ; ++ i ; }
e l s e i f ( data [ i ]>=high ) {swap(& data [ i ] , &data[−−q ] ) ; } e l s e ++ i ;
}}

We transform this program with two indices 0 ≤ x < y < n (remark that this
is valid only if n ≥ 2) with associated values datax and datay, and instrument
it with Boolean observer variables: for each read or write access to an index i,
we keep a Boolean recording the value of predicate x ≤ i and one for x ≥ i
(respectively for y). The values in the array are encoded as pebble colors LOW,
MIDDLE, HIGH.
ConcurInterproc computes a postcondition within 1 min. The resulting
formula φ has 52 cases; we will not print it here. We check that φ ∧ x ≤ p →
datax = BLUE, meaning that finally, ∀x.0 ≤ x ≤ p → t[x] = BLUE Similarly, φ ∧ y ≥ q → datay = RED, thus ∀y.q ≤ y < n → t[y] = RED.
We would expect as well that ∀x.p < x < q → t[x] = WHITE. Yet, this does
not immediately follow from φ: φ∧p < y < q ∧datay = RED is satisfiable! Could
there be red cells in the supposedly white area?
Note that φ, for fixed values of n, p, q, encodes quadruples (x, datax , y, datay),
which encompass all possible values of (x, t[x], y, t[y]) for x < y. In particular,
for t[y] = RED to be possible for given n, p, q, one must have suitable t[x] for all
x < y, such that (x, t[x], y, RED) satisfies φ for the same n, p, q. In other words, to
have a cell t[y] = RED one must be able to find values t[x] for all cells to the left
of it. We check that, indeed, p < y < q ∧ datay = WHITE ∧ (∀x.0 ≤ x < y → φ)
is unsatisfiable,12 meaning that ∀y.(p < y < q ∧ y > 0) → t[y] = WHITE.
Furthermore, φ ∧ x = 0 ∧ x < q ∧ datax = WHITE has no solution. We can thus
conclude ∀y.p < y < q → t[y] = WHITE.
Thus, we encountered a case of “spurious” solutions in the abstract element,
due to the fact that the abstraction is not onto and that certain abstract elements
can be reduced to a smaller element with the same concretization; which was
achieved through quantification (see subsection 3.3). This reduction can thus be
performed through some form of quantifier elimination.

3

Galois connections
γ

−−
−−
We shall now see that, for any choice of indices, there is a Galois connection ←
−−
α→
[11] between the concrete (the set of possible values of the vector of variables of
the original program) and the abstract set of states (the set of possible values
of the vector of variables in the transformed program). In general, this Galois
connection is not onto: there are abstract elements x that include “spurious”
states, and which may be reduced to a strictly smaller α ◦ γ(x ).
11
12

Courtesy of Wikipedia
From Presburger arithmetic, a decidable theory.

If A and B are sets, A → B denotes the set of total functions from A to B,
and P (A) the set of parts of A. If A is finite, A → B denotes the set of arrays
indexed by A; specifically, if A is {1, . . . , l1 } × · · · × {1, . . . , ld } then A → B
denotes the d-dimensional arrays of size (l1 , . . . , ld ). f [x] denotes the application
f (x) where f is a program array or map.
3.1

Single index

Applied with a single index, our map abstraction is classical [14, §2.1].
Definition Let f ∈ A → B, we abstract it by its graph α1 (f ) = {(a, f [a]) |
a ∈ A}; e.g., a constant array {1, . . . , n} → Z with value 42 is abstracted as
{(i, 42) | 1 ≤ i ≤ n}.
We lift α1 (while keeping the same notation) to a function from P (A → B)
to P (A × B): for F ⊆ A → B, α1 (F ) = f ∈F α1 (f ), otherwise said
α1 (F ) = (a, f [a]) | a ∈ A, f ∈ F

(4)

Let F ⊆ A × B. Then we define its concretization γ1 (F ):
γ1 (F ) = f ∈ A → B | ∀a ∈ A (a, f [a]) ∈ F

(5)

γ

1
−−
−
− P (A × B) is a Galois connection.
It is easy to see that (P (A → B) , ⊆) ←
−−
α→
1

Non-surjectivity and reduction Remark that α1 is not onto (if |A| > 1 and
|B| > 0): there exist multiple F such that γ1 (F ) = ∅, namely all those such
that ∃a ∈ A∀b ∈ B (a, b) ∈
/ F . For instance, if considering arrays of two integer
elements (A = {0, 1}, B = Z), then F = {(1, 0)} yields γ1 (F ) = ∅: there is no
way to fill the array at index 0.
Let us now see the practical implication. Assume that the program has a single array in A → B and a vector of scalar variables ranging in S, then the memory
state is an element of X = S × (A → B). The scalar variables are combined
γ1S
−−
−−
−
−S→
into our abstraction as follows: P (S × (A → B)) ∼
= S → P (A → B) ←
−−
→
αS
1

∼ P (S × A × B) = X , where
P (A × B) =
and
lift α1 and γ1 pointwise.
Let s ∈ S. While the absence of any (s, a, b) ∈ x (x ∈ X ) indicates that
there is no (s, f ) ∈ γ1S (x ), that is, scalar state s is unreachable, the converse is
not true. Consider a single integer scalar variable s and an array a of length 2,
and x = {(0, 0, 1), (1, 0, 0), (1, 1, 2)}, representing the triples (s, i, a[i]). It would
seem that s = 0 is reachable, but it is not, because there is no way to fill the
array at position 1: there is no element in x of the form (0, 1, b).
A reduction is a function ρ : X → X such that γ ◦ ρ = γ and ρ(x ) ⊆ x
for all x . The strongest reduction ρopt (the minimum for the pointwise ordering
induced by ⊆) is α ◦ γ. In the above, ρopt (x ) = {(1, 0, 0), (1, 1, 2)}; intuitively,
the strongest reduction discards all superfluous elements from the abstract value.
α1S

γ1S

Class of formulas Assume now that the vector of scalar variables s1 , . . . , sm
lies within S = Zm , the index a lies in {1, . . . , l1 } × · · · × {1, . . . , lD }, and the
values f [a] also lie in Z. Consider a formula ψ of the form
∀a1 , . . . , ad φ(s1 , . . . , sm , a1 , . . . , ad , f [a1 , . . . , ad ])

(6)

where φ is a first-order arithmetic formula (say, Presburger).
Then, f |= ψ if and only if α1S (f ) ⊆ {((s1 , . . . , sm ), (a1 , . . . , ad ), b) | φ(s1 , ,
. . . , , sm , a1 , , . . . , , ad , b)}. The sets of program states expressible by formulas of
form 6 thus map through the Galois connection to a sub-lattice of P Zm × Zd × Z .
This construction may be generalized to any theory or combination of theories
over the sorts used for scalar variables, array indices, and array contents.
Checking that an invariant γ1S (G) entails ψ, when the set G is defined by a
formula Γ , just amounts to checking that Γ ∧ ¬ψ is unsatisfiable.
3.2

Several indices, one per array

The above settings can be extended to several arrays. Let f, g ∈ A → B, we
abstract them by the product of their graphs α1 (f, g) = {(a, f [a], a , g[a ]) |
a, a ∈ A}, γ1 (x ) = {(f, g) ∈ (A → B)2 | ∀a, a ∈ A (a, f [a], a , g[a ]) ∈ x }.
This abstraction can express properties of the form
∀a1 , . . . , ad , a1 , . . . , ad φ(s1 , . . . , sm , a1 , . . . , ad ,
f [a1 , . . . , ad ], a1 , . . . , ad , g[a1 , . . . , ad ])

(7)

As an example, the property that up to index k, monodimensional array f of
length n has been copied into array g can be expressed as ∀a, a ∈ {1, . . . , n} a <
k ∧ a = a ⇒ f [a] = g[a ] within that class.
3.3

Dual indices, same array

Definition Let f ∈ A → B, pose α2 (f ) = {(a, f [a], a , f [a ]) | a, a ∈ A} and
lift it to a function from P (A → B) to P (A × B)2 . Let F ⊆ (A × B)2 . Then
we define its concretization γ2 (F ):
γ2 (F ) = f ∈ A → B | ∀a, a ∈ A (a, f [a], a , f [a ]) ∈ F

(8)

γ2

−−
−− P (A × B) is a Galois connection.
It is easy to see that (P (A → B) , ⊆) ←
−−
α2→
If A is totally ordered, it seems a waste to include both (a, f [a], a , f [a ])
and (a , f [a ], a, f [a]) in the abstraction for a < a . We thus define α2< (f ) =
{(a, f [a], a , f [a ]) | a < a ∈ A} and γ2< (x ) = {f ∈ A → B | ∀a, a ∈ A , a <
a ⇒ (a, f [a], a , f [a ]) ∈ x }.
Non-surjectivity Remark, again, that α2 is not onto. Consider an array of integers of length 3, that is, a function f : {1, 2, 3} → Z. An analysis computes its
abstraction as x = {(1, 0, 2, 0), (1, 0, 3, 0), (2, 0, 3, 0), (1, 0, 3, 1)}; recall that each
element of that set purports to denote (a, f [a], a , f [a ]) for a < a . At first sight,

it seems that f (3) = 1 is possible, as witnessed by the last element. Yet, there is
then no way to fill a[2]: there is no x such that (2, x, 3, 1) ∈ x . This last element
is therefore superfluous, and we can conclude that ∀x f [x] = 0. (See § 2.6 for a
real-life example.)
If x is defined by a first-order formula (x = {(a, b, a , b ) | φ(a, b, a , b )}),
then this reduction (removing all a , b such that for some a < a there is no way
to fill f [a]) is obtained as: ∀a∃b a < a ⇒ φ(a, b, a , b ).
Class of formulas Assume now that the vector of scalar variables s1 , . . . , sm
lies within S = Zm , the indices a < a lie in {1, . . . , n}, and the values f [a], f [a ]
also lie in Z. Consider a formula ψ of the form ∀a, a a < a ⇒ φ(s1 , . . . , sm , a,
f [a], a , f [a ]) where φ is a first-order arithmetic formula (say, Presburger). For
instance, one may express sortedness: ∀a, a a < a ⇒ f [a] ≤ f [a ].
S
Then, f |= ψ if and only if α2<
(f ) ∈ {((s1 , . . . , sm ), a, b, a , b ) | φ(s1 , . . . ,
sm , a, b, a , b )}. The sets of program states expressible by formulas of the form
∀a, a a < a ⇒ φ(s1 , . . . , sm , a, f [a], a , f [a ]) thus map through the Galois connection to a sub-lattice of P Zm × (Z × Z)2 .

4

Abstraction of program semantics

Our analysis may be implemented by a syntactic transformation of array operations into purely scalar operations. In this section, for each operation (read,
write) we describe the transformed operation and demonstrate the correctness
of the transformation. We then discuss precision.
4.1

Correctness

Reading from the array Consider a program state composed of (s, r, i, f ) where
r ∈ B, i ∈ A are scalars, s ∈ S is the rest of the state, and f ∈ A → B. Consider
the instruction r=f[ i ]; , its semantics is:
r=f[ i ];

(s, r, i, f ) −−−−−→ (s, f (i), i, f )

(9)

We wish to abstract it by the program fragment:
Listing 1.10. Read from array
r = random ( ) ; i f ( i ==a ) { r=b ; }

Lemma 1. The forward and backward semantics of Program 1.10 abstract the
forward and backwards semantics of r=f[ i ]; by the (α1S , γ1S ) Galois connection.
More generally, a read with several indexes a1 , a2 , . . . is abstracted by
r=random ( ) ; i f ( i ==a1 ) assume ( r==b1 ) ; i f ( i ==a2 ) assume ( r==b2 ) ; . . .

The same lemma and proof carry to that setting.

Writing to the array

Consider the instruction f [ i]=r ; , its semantics is:
f [ i]=r ;

(s, r, i, f ) −−−−−→ (s, r, i, f [i → r])

(10)

We wish to abstract it by the program fragment:
Listing 1.11. Write to array
i f ( i ==a ) { b=r ; }

Lemma 2. The forward and backward semantics of Program 1.11 abstract the
forward and backwards semantics of f [ i]=r ; by the (α1S , γ1S ) Galois connection.
The same carries over to writing to an array with several indices, abstracted as:
Listing 1.12. Write to array, multiple indexes
i f ( i ==a1 ) { b1=r ; }

i f ( i ==a2 ) { b2=r ; } . . .

Operations on scalars Consider a program state composed of (s, f ) where f ∈
A → B is an array and s ∈ S is the rest of the state. Consider a scalar instruction
P

P

P

s −
→ s and thus (s, f ) −−→ (s , f ). We abstract P as: (s, a, b) −−→ (s , a, b) if
s → P s . Essentially, operations on scalars are abstracted by themselves. The
following result generalizes immediately to (α2 , γ2 ) etc.
P

P

Lemma 3. The forward and backward semantics of −−→ abstract those of −−→
by the (α1S , γ1S ) Galois connection.
4.2

Precision loss

“Forgetting” the value of a scalar variable v corresponds to (s, v, f ) → (s, f ).
This scalar operation may be correctly abstracted, as in Lemma 3, by (s, v, a, b) →
(s, a, b). Surprisingly, applying this operation not only forgets the value of v, it
may also enlarge the set of represented f .
Example: x = {(0, v, a, v) | a ∈ A ∧ v ∈ B} abstracts by (α1S , γ1S ) the set of
triples (0, v, f ) where f is a constant function of value v. Forgetting v yields the
set of pairs (0, f ) where f is a constant function. Applying (s, v, a, b) → (s, a, b)
to x yields y = {(0, a, v) | A ∈ A ∧ v ∈ B}, which concretizes to the set
{(0, f ) | f ∈ A → B}. We have completely lost the “constantness” property.
4.3

Relative completeness

We now consider the problem of completeness of this abstraction, assuming that
the back-end analysis is perfectly precise (thus relative completeness).
Our analysis is incomplete in general. Consider the following program:
Listing 1.13. Fill with zero, test zero
i n t t [N] ;
f o r ( i n t i = 0 ; i <N; i ++) t [ i ] = 0 ;
f o r ( i n t i = 0 ; i <N; i ++) i f ( t [ i ] ! = 0 ) break ;

In the second loop, the break statement is never reached and thus at the end
of the loop, i = N . Yet, if we distinguish n < N different indices i1 , . . . , in ,
we cannot prove that this statement is never reached: for there will exist i ∈
{0, . . . , N − 1} \ {i1 , . . . , in } such that t [ i ] returns, in the abstracted program,
an arbitrary value and thus the break statement is considered possibly reachable.
In contrast, when the program is loop-free, the abstraction is exact with
respect to the scalar variables, provided the number of indices used for the
abstraction is at least the number of array accesses:
Theorem 1. Consider a loop-free array program P with arrays a1 , . . . , ad such
that the number of accesses to these arrays are respectively α1 , . . . , αd . By abstracting these arrays with, respectively, n1 , . . . , nd indices such that ni ≥ αi for
γ
−−
−− such that πS ◦ γ ◦ P ◦ α = πS ◦ P
all i, we obtain a Galois connection ←
−−
α→
where πS is the projection of the state to the scalar variables.
This completeness results extends to universally quantified array properties
∀i1 , . . . P (i1 , . . . ) → Q(a1 [i1 ], . . . ): one appends to the original program (assuming i1 , . . . , in are fresh, nondeterministically initialized):
assume ( (P (i1 , . . . ) ) ; a s s e r t ( Q(i1 , . . . ) ) ;

5

Related work

Acceleration For certain classes of loops, it is possible to compute exactly the
transitive closure τ + of the relation τ encoding the semantics of the loop, within a
decidable class. Acceleration for arrays has been studied by Bozga et al. [8], who
obtain the transitive closure in the form of a counter automaton. The translation
from counter automaton to array properties expressed in first-order logic then
requires an abstraction step, resulting in a loss of precision.
Alberti et al. [3] proposed a template-based solution. Certain classes of τ ’s
admit a definable acceleration in Presburger arithmetic augmented with free
function symbols, at the price of nested quantifiers. The ∃∗ ∀∗ fragment of this
theory is undecidable [24]; thus again abstraction is needed to obtain decidability.
Yet, there are cases where exact acceleration is possible [1].
Contrary to these approaches, i) ours does not put restrictions on the shape
of the loop (and the program in general) ii) we perform the tunable abstraction
first, with the rest of the analysis being delegated to a back-end (that can possibly
use exact acceleration on scalar programs [9]).
Abstract interpretation Various array abstractions [21,23,38,39,16] distinguish
slices or segments, whose contents is then abstracted by another abstract domain. Depending on the approach, relationships between several slices may or
may not be expressed, and the partitioning may be syntactic or based on some
pre-analysis. To our best knowledge, none of these approaches work on multidimensional arrays or on maps, contrary to ours.

One major difference between these approaches and ours is that ours separates the analysis, both in theory and implementation, into an abstraction that
maps array programs to scalar programs and an analysis for the scalar programs, while theirs are more “monolithic”. Even though they are parametric in
abstract domains for values and possibly indexes, they must be used inside an
abstract interpreter based on Kleene iterations with widening. In contrast, ours
can use any back-end analysis for scalar programs, including exact acceleration,
abstract interpretation with Kleene iterations, policy iteration, and even, if a
target property is supplied, predicate abstraction (see CEGAR below).
Cox et al. [17] do not target array programs per se, but programs in highly
dynamic object-oriented languages such as Javascript, where an object is a map
from field names to values and the set of possible field names is not fixed.
Dillig et al. [19] overcome the dichotomy of strong updates and weak updates with liquid updates. Beside not being able to express properties like, e.g.,
“sortedness”, this work sticks again to a monolithic schema.
Predicate abstraction and CEGAR Predicate abstraction starts from the control structure of a program and incrementally refines it by splitting control states
according to predicates chosen by the user [20] or, commonly, obtained by counterexample-guided abstraction refinement (CEGAR). From an abstract counterexample trace not corresponding to a concrete counterexample, they refine
the model using local predicates constituting a step-by-step proof that this abstract trace does not match any concrete trace. The hope is that this proof
generalizes to more counterexample traces and that the predicates eventually
converge to define an inductive invariant. The predicates are obtained from Craig
interpolants [32,34,35] extracted from the proof of unsatisfiability produced by
a satisfiability modulo theory (SMT) solver.
The difficulty here is to generate Craig interpolants that tend to generalize
to inductive invariants, on quantified formulas involving arrays [33]. We are interested in predicates such as ∀0 ≤ k < i, t[k] = 0, which generalizes to an
inductive invariant on Program 1.1, as opposed to, say, t[0] = 0 ∧ t[1] = 0, which
is equivalent for i = 2 but does not generalize to arbitrary i. In order to achieve
practical scalability, some work restrict themselves to the inference of array predicates to certain forms, e.g. range predicates [30]. Others tune the interpolating
procedure towards the generation of better interpolants [2,4].
A major difference between our approach and those based on CEGAR is that
we do not require a “target” property to prove, which is necessary for having
counterexamples, though we can use one if needed. Also, our approach can use
as a back-end a CEGAR system limited to scalar variables.
Theorem proving and SMT-based approaches The generation of invariants for
programs with arrays has been also studied using automated theorem proving
[25,26]; this approach is generally limited by the fact that theory reasoning (e.g.
arithmetic) and superposition-based deductive reasoning (on which the Vampire
first-order theorem prover is based [31]) are not yet efficiently integrated.
As opposed to [5], we do not rely on quantifier-instantiation procedures.

Quantification Flanagan et al. [20] also use Skolem constants that they quantify
universally after analysis steps. As opposed to us, they require the user to specify
the predicates on which the program will be abstracted.
Abstraction of sets of maps Our approach generalizes a classical abstraction of
sets of maps [14, §2.1].
Jeannet et al. [28] considered the problem of abstracting sets of functions
of signature D1 → D2 , assuming a finite abstract domain A1 of cardinality n
abstracting subsets of D1 and an abstract domain A2 abstracting subsets of D2n .
We do not make any cardinality assumption on the abstraction of the indexes.
Partitioning Rival et al. [40] introduced partitioning according to an abstraction of the history of the computation. Our approach using observer variables
for using ConcurInterproc (subsection 2.5) is akin to considering a finite
abstraction of the trace of read/writes into a given array.

6

Conclusion and Future Work

We have shown that a number of properties of array programs can be proved by
abstracting the array a using a few symbolic cells a[x], a[y], . . . by automatically
translating the program into a scalar program, running a static analyzer over the
scalar program and translating back the invariant for the original program. In
some cases, a form of quantifier elimination is used over the resulting formulas.
Our approach is not specific to arrays, and can be applied to any map structure X → Y (e.g. hash tables and other container classes). A possible extension
would be to use it to analyze multiset properties, by considering a multiset as a
map X → N; we leave this to future work.
The main weakness of our approach is the need for a rather precise backend analysis (for the scalar program obtained by translation). Our experiments
highlighted some inefficiencies in e.g. Flata and ConcurInterproc: in the
former, many paths can be enumerated and complicated formulas generated
even though a much simpler equivalent form exists; in the latter, polyhedra that
are only slightly different (say, one constraint is different) are handled wholly
separately. This gives immediate directions for research for improving exact acceleration, as in Flata, or disjunctions of polyhedra, as in ConcurInterproc.
Another difficulty, if using ConcurInterproc or other tools focusing on convex
sets of integer vectors, is the need to use observer variables and/or an auxiliary
pre-analysis to “focus” the main analysis.
We stress again that we obtained our results using unmodified versions of very
different back-end analyzers (ConcurInterproc, Flata, CPAChecker), which
testifies to the flexibility of our approach. Performance and precision improvements can be expected by modifying the back-end analyzers (e.g. precision could
be improved by performing reduction steps during the analysis, rather than after
the computation of the invariants).

References
1. Alberti, F., Ghilardi, S., Sharygina, N.: Decision procedures for flat array properties. In: TACAS. pp. 15–30 (2014)
2. Alberti, F., et al.: An extension of lazy abstraction with interpolation for programs
with arrays. FMSD 45(1), 63–109 (2014)
3. Alberti, F., Ghilardi, S., Sharygina, N.: Definability of accelerated relations in a
theory of arrays and its applications. In: FroCoS. pp. 23–39 (2013)
4. Alberti, F., Monniaux, D.: Polyhedra to the rescue of array interpolants. In: ACM
Symposium on Applied Computing, software verification and testing track. ACM
(2015), to appear
5. Bjørner, N., McMillan, K.L., Rybalchenko, A.: On solving universally quantified
Horn clauses. In: SAS. pp. 105–125 (2013)
6. Blanchet, B., Cousot, P., Cousot, R., Feret, J., Mauborgne, L., Min´e, A., Monniaux, D., Rival, X.: Design and implementation of a special-purpose static program analyzer for safety-critical real-time embedded software. In: Mogensen, T.,
Schmidt, D., Sudborough, I. (eds.) The Essence of Computation: Complexity, Analysis, Transformation, pp. 85–108. No. 2566 in LNCS, Springer (2002)
7. Blanchet, B., Cousot, P., Cousot, R., Feret, J., Mauborgne, L., Min´e, A., Monniaux, D., Rival, X.: A static analyzer for large safety-critical software. In: ACM SIGPLAN Conference on Programming language design and implementation (PLDI).
pp. 196–207. ACM (2003)
8. Bozga, M., Habermehl, P., Iosif, R., Konecn´
y, F., Vojnar, T.: Automatic verification of integer array programs. In: CAV. pp. 157–172 (2009)
9. Bozga, M., Iosif, R., Konecn´
y, F.: Fast acceleration of ultimately periodic relations.
In: CAV. pp. 227–242 (2010)
10. Bozga, M., Iosif, R., Lakhnech, Y.: Flat parametric counter automata. Fundamenta
Informaticae 91, 275–303 (2009)
11. Cousot, P., Cousot, R.: Abstract interpretation frameworks. J. Log. Comput. 2(4),
511–547 (1992)
12. Cousot, P., Halbwachs, N.: Automatic discovery of linear restraints among variables
of a program. In: POPL. pp. 84–96 (1978)
13. Cousot, P., Cousot, R.: Abstract interpretation frameworks. J. Log. Comput. 2(4),
511–547 (1992)
14. Cousot, P., Cousot, R.: Invited talk: Higher order abstract interpretation (and application to comportment analysis generalizing strictness, termination, projection,
and PER analysis. In: Bal, H.E. (ed.) IEEE International Conference on Computer
Languages. pp. 95–112. IEEE Computer Society (1994), http://www.di.ens.fr/
~cousot/COUSOTpapers/ICCL94.shtml
15. Cousot, P., Cousot, R., Feret, J., Mauborgne, L., Min´e, A., Rival, X.: Why does
astr´ee scale up? Formal Methods in System Design 35(3), 229–264 (2009)
16. Cousot, P., Cousot, R., Logozzo, F.: A parametric segmentation functor for fully
automatic and scalable array content analysis. In: Ball, T., Sagiv, M. (eds.) POPL.
pp. 105–118. ACM (2011)
17. Cox, A., Chang, B.E., Rival, X.: Automatic analysis of open objects in dynamic
language programs. In: M¨
uller-Olm, M., Seidl, H. (eds.) SAS. LNCS, vol. 8723, pp.
134–150. Springer (2014)
18. Dijkstra, E.W.: A discipline of programming. Prentice-Hall (1976)
19. Dillig, I., Dillig, T., Aiken, A.: Fluid updates: Beyond strong vs. weak updates. In:
ESOP. pp. 246–266 (2010)

20. Flanagan, C., Qadeer, S.: Predicate abstraction for software verification. In: POPL.
pp. 191–202 (2002)
21. Gopan, D., Reps, T., Sagiv, S.: A framework for numeric analysis of array operations. In: POPL. pp. 338–350 (2005)
22. Halbwachs, N.: D´etermination automatique de relations lin´eaires v´erifi´ees par les
variables d’un programme. Theses, Institut National Polytechnique de Grenoble - INPG ; Universit´e Joseph-Fourier - Grenoble I (Mar 1979), https://tel.
archives-ouvertes.fr/tel-00288805
23. Halbwachs, N., P´eron, M.: Discovering properties about arrays in simple programs.
In: Gupta, R., Amarasinghe, S.P. (eds.) PLDI. pp. 339–348. ACM (2008)
24. Halpern, J.: Presburger arithmetic with unary predicates is Π11 complete. The
Journal of Symbolic Logic 56(2), 637–642 (1991)
25. Hoder, K., Kov´
acs, L., Voronkov, A.: Invariant generation in Vampire. In: TACAS.
pp. 60–64 (2011)
26. Hoder, K., Kov´
acs, L., Voronkov, A.: Interpolation and symbol elimination in vampire. In: Giesl, J., H¨
ahnle, R. (eds.) Automated Reasoning, 5th International Joint
Conference, IJCAR 2010, Edinburgh, UK, July 16-19, 2010. Proceedings. LNCS,
vol. 6173, pp. 188–195. Springer (2010)
27. Hojjat, H., Konecn´
y, F., Garnier, F., Iosif, R., Kuncak, V., R¨
ummer, P.: A verification toolkit for numerical transition systems - tool paper. In: FM 2012: Formal
Methods - 18th International Symposium, Paris, France, August 27-31, 2012. Proceedings. pp. 247–251 (2012)
28. Jeannet, B., Gopan, D., Reps, T.W.: A relational abstraction for functions. In:
Hankin, C., Siveroni, I. (eds.) Static Analysis, 12th International Symposium, SAS
2005, London, UK, September 7-9, 2005, Proceedings. LNCS, vol. 3672, pp. 186–
202. Springer (2005)
29. Jeannet, B., Min´e, A.: Apron: A library of numerical abstract domains for static
analysis. In: Bouajjani, A., Maler, O. (eds.) Computer Aided Verification, 21st
International Conference, CAV 2009, Grenoble, France, June 26 - July 2, 2009.
Proceedings. LNCS, vol. 5643, pp. 661–667. Springer (2009)
30. Jhala, R., McMillan, K.: Array abstractions from proofs. In: CAV. pp. 193–206
(2007)
31. Kov´
acs, L., Voronkov, A.: First-order theorem proving and Vampire. In: CAV. pp.
1–35 (2013)
32. McMillan, K.L.: Applications of Craig interpolation to model checking. In: Ciardo,
G., Darondeau, P. (eds.) Applications and Theory of Petri Nets 2005, 26th International Conference, ICATPN 2005, Miami, USA, June 20-25, 2005, Proceedings.
LNCS, vol. 3536, pp. 15–16. Springer (2005)
33. McMillan, K.L.: Quantified invariant generation using an interpolating saturation prover. In: Ramakrishnan, C.R., Rehof, J. (eds.) Tools and Algorithms for
the Construction and Analysis of Systems, 14th International Conference, TACAS
2008, Held as Part of the Joint European Conferences on Theory and Practice of
Software, ETAPS 2008, Budapest, Hungary, March 29-April 6, 2008. Proceedings.
LNCS, vol. 4963, pp. 413–427. Springer (2008)
34. McMillan, K.: Lazy abstraction with interpolants. In: CAV. pp. 123–136 (2006)
35. McMillan, K.: Interpolants from Z3 proofs. In: FMCAD. pp. 19–27 (2011)
36. Min´e, A.: The octagon abstract domain. Higher-Order and Symbolic Computation
19(1), 31–100 (2006)
37. Monniaux, D.: A quantifier elimination algorithm for linear real arithmetic. In:
LPAR (Logic for Programming Artificial Intelligence and Reasoning). pp. 243–
257. No. 5330 in LNCS, Springer (2008)

38. P´eron, M.: Contributions to the Static Analysis of Programs Handling Arrays.
Theses, Universit´e de Grenoble (Sep 2010), https://tel.archives-ouvertes.fr/
tel-00623697
39. Perrelle, V.: Analyse statique de programmes manipulant des tableaux. Theses, Universit´e de Grenoble (Feb 2013), https://tel.archives-ouvertes.fr/
tel-00973892
40. Rival, X., Mauborgne, L.: The trace partitioning abstract domain. ACM Trans.
Program. Lang. Syst. 29(5) (2007)

A

Proofs

Lemma 1. The forward and backward semantics of Program 1.10 abstract the
forward and backwards semantics of r=f[ i ]; by the (α1S , γ1S ) Galois connection.
Proof. Consider an abstraction x ⊆ S × B × A × (A × B) of (s, r, i, f ): ∀a ∈
A (s, r, i, a, f [a]) ∈ x . The image of the set x by that program is y = {(s, r , i, a, b) |
r ∈ B ∧ i = a ∧ (s, r, i, a, b) ∈ x } ∪ {(s, b, i, i, b) | (s, r, i, i, b) ∈ x }. It is clear
that (s, f (i), i, f ) ∈ γ(y ), otherwise said ∀a ∈ A (s, f (i), i, a, f [a]) ∈ y .
The pre-image of the set x by that program is z = {(s, r, i, a, b) | r ∈
B ∧ i = a ∧ (s, r , i, a, b) ∈ x } ∪ {(s, r, i, i, b) | r ∈ B ∧ (s, b, i, i, b) ∈ x }. Assume
r:=f [ i ]

(s, r , i, f ) ∈ γ(x ) and (s, r, i, f ) −−−−−→ (s, r , i, f ); then – either r = f (i): then
there is no such (s, r, i, f ), thus any such (s, r, i, f ) ∈ γ(z )Th – either r = f (i),
then any (s, r, i, f ) fits; let us now prove (s, r, i, f ) ∈ γ(z ): let a ∈ A, then either
i = a and (s, r, i, a, f [a]) ∈ z (second disjunct), or i = a and (s, r, i, a, f [a]) ∈ z
(first disjunct).
Lemma 2. The forward and backward semantics of Program 1.11 abstract the
forward and backwards semantics of f [ i]=r ; by the (α1S , γ1S ) Galois connection.
Proof. Consider an abstraction x ⊆ S × B × A × (A × B) of (s, r, i, f ): ∀a ∈
A (s, r, i, a, f [a]) ∈ x . The image of the set x by that program is y = {(s, r, i, a, b) |
i = a ∧ (s, r, i, a, b) ∈ x } ∪ {(s, r, i, i, r) | (s, r, i, a, b) ∈ x }. Let us prove that
(s, r, i, f [i → r]) ∈ γ(y ). Let a ∈ A. If a = i, then (s, r, i, a, f [i → r](a)) =
(s, r, i, a, f (a)) ∈ y (first disjunct); if a = i, then (s, r, i, a, f [i → r](a)) =
(s, r, i, i, r) ∈ y (second disjunct).
The pre-image of the set x by that program is z = {(s, r, i, i, b | b ∈ B ∧
(s, r, i, i, b) ∈ x } ∪ {(s, r, i, a, b) | i = a ∧ (s, r, i, a, b) ∈ x }. Assume (s, r, i, f ) ∈
r:=f [ i ]

γ(x ) and (s, r, i, f ) −−−−−→ (s, r, i, f ); let us prove (s, r, i, f ) ∈ γ(z ). Let a ∈ A.
If a = i, then (s, r, i, i, f (i)) ∈ z (first disjunct) If a = i, then (s, r, i, a, f (a)) =
(s, r, i, a, f (a)) ∈ z (second disjunct).
Theorem 1. Consider a loop-free array program P with arrays a1 , . . . , ad such
that the number of accesses to these arrays are respectively α1 , . . . , αd . By abstracting these arrays with, respectively, n1 , . . . , nd indices such that ni ≥ αi for
γ
−−
−− such that πS ◦ γ ◦ P ◦ α = πS ◦ P
all i, we obtain a Galois connection ←
−−
α→
where πS is the projection of the state to the scalar variables.

Proof. Consider an execution trace T in P , and record the indices ξi,j of the j-th
(numbered syntactically) access to the i-th array. Consider now the program P
obtained by abstracting P according to αi indices for each array ai , i.e. each
read r := ai [e] is transformed into
r = random ( ) ;
i f ( e==xi,1 ) { assume ( r==bi,1 ) ; } i f ( e==xi,2 ) { assume ( r==bi,2 ) ; }
...

and each write ai [e] := w as
i f ( e==xi,1 ) { bi,1 = w ; } i f ( e==xi,2 ) { bi,2 = w ; } . . .

Now replay T in P , with the same initial values, the same external and nondeterministic choices, and xi,j = ξi,j . Then, for any array access in the execution
of P , at least one of the tests is taken (the program does not fall into the case
where none of the selected indices match the index for the read/write instruction). In the case of a read r := ai [e], the value read in P is then the same as
the one read in P . Then, the execution of P faithfully mimics that of P . The
final values for the execution of T in P are thus the same as those in P , which
proves the statement.



==> rebuttal.txt <==
We thank the reviewers for their suggestions and feedback.

* All reviewers
** Section ordering
We thought out approach of example first, then formalism was more intuitive: some readers hate papers starting with α-γ's.

For the final version we consider Reviewer-1's suggestion: one example, formalism, more examples.

** Generality, automaticity
The transformation from array program to scalar program, in §4, is syntactic and automatic.

The computation of the "focus" condition from §2.5, using an external tool, is automatic.

The choice of the number of indices to consider can be tuned by the user: increasing it increases both precision and cost.

Translations of programs and formulas have been carried out with Python scripts and hand. A more solid implementation is left to future work.

Specific for ConcurInterproc, there are several automatic strategies for the placement of observer variables into the scalar program: 1) one Boolean flag per read/write statement 2) two flags (x≤i,x≥i) if the access is t[i] and the distinguished index is x.

This is actually a problem of analysis of disjunctive invariants in a scalar program, using a tool dealing with disjunctions only by explicit partitioning (see e.g. [40]). We do not claim to give a strong solution for it. Our focus was on the transformation from array program to scalar program, not on the analysis of the scalar program.

* Reviewers 1+3
** a[e] where e is a general arithmetic expression

For simplicity, §4 considers each array access as an instruction by itself and with a variable as an index.

This restriction is achieved by syntactic preprocessing, e.g.

b[i]=a[2*j+3];

is rewritten into

int idx=2*j+3;
data tmp=a[idx];
b[i]=tmp;

with two fresh temporary variables idx, tmp.

Using that transformation, the input program needn't be SSA.
SSA, e.g. LLVM bitcode, however supersedes that transformation.

All other parts of the program (loops, branching etc.) are kept intact.
Correctness follows by compositionality.

* Reviewer 1
** "Why is (i,p,N) a "solution" of the formula?"
(i,p,N) are free variables of this formula.
solution = satisfying assignment

** "a vector of scalar variables ranging in S"
If the program has three integer variables then S is Z^3.

** Semantics of random()?
Nondeterministic choice

** "read with several indexes"?
Our analysis considers several "distinguished" cells f[a1], f[a2]... in the array f, defined by their indexes a1, a2... We will clarify that sentence.

** "number of array accesses"?
The number of instructions where the array is read or written to.

* Review 2
** "Indeed, some easy static analysis..."
e.g. Pagai's polyhedral analysis run on
assume(n >=1);
int i=0,j=n-1;
while(i<n) {i++;j--;}
yields 1+i-n+j=0 /\ -1-i+n>=0 /\ i>=0

The loop body being Presburger, Flata also accelerates it, with equivalent result.

* Review 3
** Forward and backward semantics
We refer to
- forward = "post" = the function mapping a precondition set to its strongest postcondition = the set of possible outcomes given that precondition
- backward = "pre" = the function mapping a postcondition set to the set of inputs that can lead to it


==> reviews_SAS.txt <==
----------------------- REVIEW 1 ---------------------
PAPER: 2
TITLE: A simple abstraction of arrays and maps by program translation
AUTHORS: David Monniaux and Francesco Alberti


----------- REVIEW -----------
A paper on analysis of array programs. The idea is to transform array programs into programs that have the same abstract semantics, but where the array reads and writes have been replaced by operations on scalar variables plus possibly some annotations. The transformed program can then be analysed by some general-purpose program analysis tool. Some examples are given, where the tools Flata, ConcurInterproc, and CPAChecker are used as "backends".  There are also some theoretical parts, where a Galois connection for program states with arrays is established. Some results regarding the correctness of the program transformation are also sketched.

The idea is interesting, and appealing in that it is based on a simple syntactic code transformation where the resulting code can be analysed by standard tools. However, the paper is a bit sloppy and not well organised. Section 2 contains a number of worked examples, appearing before the theoretical development is made. At this stage the idea is not well explained. I would recommend first explaining the transformation in some more detail, then applying the technique in a single example, then developing the theory, and then giving the rest of the examples.

I also have my doubts how automatic the translation process can be made in practice, as some of the examples suggest that some more intelligent encodings might be needed to handle some codes.

It is also not entirely clear which domain of array programs that can be handled by the approach. In all the examples, the array references are either of the form a[c] or a[i], where c is a constant and i is a variable. Can the approach handle more general array references a[e], where e is a general arithmetic expression? Lemma 1 and 2 seem restricted to the case a[i].

Detailed comments:

Some mathematical formulas are typeset in math boldface, some not. Why?

The numbering of the "listings" is a bit strange, they have number 1.x regardless of the section.

2:

"section 4" -> "Section 4"

2.1:

Why is (i,p,N) a "solution" of the formula? How is the triple to be interpreted?

3.1:

"a vector of scalar variables ranging in S": this is unclear, what is S?  The value range of the variables? The names of the variables? Or what?  (The example a few lines below seems to indicate that S is a set of variable values, but this is not evident first.)

4.1:

Lemma 1 is very unclear. Semantics of random()? connection between b and f[i]? Between a and current value of i?

Lemma 1: "Program 1.10" should be "Listing 1.10".

What is a "read with several indexes"? A concurrent read from several array elements? A read of a higher-dimensional array?

Lemma 2: same comments.

4.3:

Theorem 1: some unnecessary clashes of symbols: a_1,...,a_d is used for arrays here, but for array indices in 3.1 and 3.2, \alpha (with index) is used for number of array accesses, whereas \alpha (no index) is the abstraction function. These clashes can be confusing.

(By the way: what is "number of array accesses"? And what do the "indices" n_i stand for: is it the dimensionality of array a_i, or the number of possible index values for a_i?

----------------------- REVIEW 2 ---------------------
PAPER: 2
TITLE: A simple abstraction of arrays and maps by program translation
AUTHORS: David Monniaux and Francesco Alberti


----------- REVIEW -----------
This paper describes a general approach to the abstraction of arrays, particularly via enumeration or universal quantification, though the approach is general enough to support any abstraction of a function with a totally ordered domain (skipping known problems with partially ordered keys). The paper nicely formalizes both a pure Galois-connection approach, and a program transformation approach, and shows their equivalence. The work also uses a number of common examples (array initialization, array reversal, sorting, etc) to show how this program transformation approach allows the desired properties to be proven using underlying analyzers (FLATA, CPAchecker, etc) which only support scalar values natively. The results given by these analyzers may be transformed in reverse to obtain a property for the original array.

I found this paper to be well written and interesting; a solid contribution. In a few places I was unsure how the transformation was done automatically, but section 4 mostly clarified these issues for me. I was unsure how the precondition used in 2.5 might be generated automatically, or if it actually was. I feel clarification on what is speculated might be done automatically, versus what was actually implemented to work automatically, would be an important addition. Nevertheless, I found the examples and theory given to be mostly clear and informative.

Specific notes:
+ "then on numerical properties" I assume you mean as a secondary priority, but this could be made clearer.
+ "Indeed, some easy static analysis..." This seems vague to me. It was actually run? how?
+ 2.5 seems to require a lot of hand-holding to get this right. Is the source translation automatic here? Is there a way to automatically obtain the precondition U needed so that FLATA may run efficiently? The proposed 'pre-analysis' sounds speculative to me; is this how you actually obtained U, or that was done manually to demonstrate this in principal?
+ Sections 3 and 4 really helped to clarify program translation and the generality of your approach for me! I almost wished some of this came earlier, but starting with examples is also nice.

----------------------- REVIEW 3 ---------------------
PAPER: 2
TITLE: A simple abstraction of arrays and maps by program translation
AUTHORS: David Monniaux and Francesco Alberti


----------- REVIEW -----------
This paper presents a simple new abstraction for array computations which, conceptually,  abstract an array to a single arbitrary cell, discovers properties about that cell, and thus discovers a universally quantified property of all cells of the array.  

This seems like a very simple idea, in part because the authors decompose the problem elegantly, and use a concrete program to represent the result of the abstraction, which greatly simplifies the understanding (and the implementation) of the analysis. I liked the numerous examples that the translation approach makes possible. 

A minor negative point: the definition of the transformation is not given precisely or completely.  I would have much preferred to see a definition of the transformation early in the paper.  Section 4 explains the transformation, but with a very restrictive syntax which does not cover the full cases. 

Other comments: 

Regarding the translation/transformation, do you assume that programs are first written in a SSA-like form? Can you be precise about the expected syntax of branch expressions, array reads and array writes.  For example reading an array is represented by simply r = f[i], but i is an index literal, not an arbitrary expression.  And what about other variants and branching?  I think you should define the translation with more rigor. 

  About Lemma 1/2 - What are the forward and backward semantics? There is one semantics and it is described in terms of relations. Could you abstract one without abstracting the other with a given Galois Connection? Perhaps some hints here might be helpful.

------------------------------------------------------


==> sas_rebuttal_v2.txt <==
We would like to thank the reviewers for their suggestions and feedback.

* All reviewers
** Section ordering
We thought out approach of example first, then formalism was more intuitive: some readers hate papers starting with α-γ's.

For the final version we consider Reviewer-1's suggestion: one example, formalism, more examples.

** Generality, automaticity
The transformation from array program to scalar program, in §4, is syntactic and automatic.

The computation of the "focus" condition from §2.5, using an external tool, is automatic.

The choice of the number of indices to consider can be tuned by the user: increasing it increases both precision and cost.

Translations of programs have been carried out with Python scripts. A more solid implementation is left to future work.

Specific for ConcurInterproc, there are several automatic strategies for the placement of observer variables into the scalar program: 1) one Boolean flag per read/write statement 2) two flags (x≤i,x≥i) if the access is t[i] and the distinguished index is x.

This is actually a problem of analysis of disjunctive invariants in a scalar program, using a tool dealing with disjunctions only by explicit partitioning (see e.g. [40]). We do not claim to give a strong solution for it. Our focus was on the transformation from array program to scalar program, not on the analysis of the scalar program.

* Reviewers 1+3
** a[e] where e is a general arithmetic expression

For simplicity, §4 considers each array access as an instruction by itself and with a variable as an index.

This restriction is achieved by syntactic preprocessing, e.g.

b[i]=a[2*j+3];

is rewritten into

int idx=2*j+3;
data tmp=a[idx];
b[i]=tmp;

with two fresh temporary variables idx, tmp.

Using that transformation, the input program needn't be SSA.
SSA, e.g. LLVM bitcode, however supersedes that transformation.

All other parts of the program (loops, branching etc.) are kept intact.
Correctness follows by compositionality.

* Reviewer 1
** "Why is (i,p,N) a "solution" of the formula?"
(i,p,N) are free variables of this formula.
solution = satisfying assignment

** "a vector of scalar variables ranging in S"
If the program has three integer variables then S is Z^3.

** Semantics of random()?
Nondeterministic choice

** "read with several indexes"?
Our analysis considers several "distinguished" cells f[a1], f[a2]... in the array f, defined by their indexes a1, a2... We will clarify that sentence.

** "number of array accesses"?
The number of instructions where the array is read or written to.

* Review 2
** "Indeed, some easy static analysis..."
e.g. Pagai's polyhedral analysis run on
assume(n >=1);
int i=0,j=n-1;
while(i<n) {i++;j--;}
yields 1+i-n+j=0 /\ -1-i+n>=0 /\ i>=0

The loop body being Presburger, Flata also accelerates it, with equivalent result.

* Review 3
** Forward and backward semantics
We refer to
- forward = "post" = the function mapping a precondition set to its strongest postcondition = the set of possible outcomes given that precondition
- backward = "pre" = the function mapping a postcondition set to the set of inputs that can lead to it


==> sentinel_transformed.txt <==
void main(const int x) {
  const int N=1000;
  int i = 0, tx = random();
  if (N-2 == x) tx=-1;
  while(1) {
    int read = random();
    if (i == x) read = tx;
    if (read < 0) break;
    i = i+1;
  }
}


==> sentinel_transformed_short.txt <==
  const int N=1000, x = random(); assume(x >= 0 && x < N);
  int i = 0, tx = random(); if (N-2 == x) tx=-1;
  while(1) { int read = random(); if (i == x) { read = tx; }
             if (read < 0) { break; } i = i+1;               }


==> slice_init_transformed.txt <==
void slice_init(int n, int a, int low, int high, int v, int x) {
  for(int i=low; i<high; i++) if (x == i) a = v;
}


==> slice_init_transformed_short.txt <==
  for(int i=low; i<high; i++) if (x == i) a = v;

